Generation of Realistic Synthetic Raw Radar Data for Automated Driving Applications using Generative Adversarial Networks

The main approaches for simulating FMCW radar are based on ray tracing, which is usually computationally intensive and do not account for background noise. This work proposes a faster method for FMCW radar simulation capable of generating synthetic raw radar data using generative adversarial networks (GAN). The code and pre-trained weights are open-source and available on GitHub. This method generates 16 simultaneous chirps, which allows the generated data to be used for the further development of algorithms for processing radar data (filtering and clustering). This can increase the potential for data augmentation, e.g., by generating data in non-existent or safety-critical scenarios that are not reproducible in real life. In this work, the GAN was trained with radar measurements of a motorcycle and used to generate synthetic raw radar data of a motorcycle traveling in a straight line. For generating this data, the distance of the motorcycle and Gaussian noise are used as input to the neural network. The synthetic generated radar chirps were evaluated using the Frechet Inception Distance (FID). Then, the Range-Azimuth (RA) map is calculated twice: first, based on synthetic data using this GAN and, second, based on real data. Based on these RA maps, an algorithm with adaptive threshold and edge detection is used for object detection. The results have shown that the data is realistic in terms of coherent radar reflections of the motorcycle and background noise based on the comparison of chirps, the RA maps and the object detection results. Thus, the proposed method in this work has shown to minimize the simulation-to-reality gap for the generation of radar data.

==> vibProj.csv <==
mode,mag,kFront,cFront,kRear,cRear
8.8,2.02,249001,7984,46464,4224
8.85,2,249001,7984,46464,4224
8.9,1.99,249001,7984,46464,4224
8.95,1.97,249001,7984,46464,4224
9,1.96,249001,7984,46464,4224
9.05,1.95,249001,7984,46464,4224
9.1,1.93,249001,7984,46464,4224
9.15,1.92,249001,7984,46464,4224
9.2,1.9,249001,7984,46464,4224
9.25,1.89,249001,7984,46464,4224
9.3,1.88,249001,7984,46464,4224
9.35,1.86,249001,7984,46464,4224
9.4,1.85,249001,7984,46464,4224
9.45,1.84,249001,7984,46464,4224
9.5,1.82,249001,7984,46464,4224
9.55,1.81,249001,7984,46464,4224
9.6,1.8,249001,7984,46464,4224
9.65,1.79,249001,7984,46464,4224
9.7,1.77,249001,7984,46464,4224
9.75,1.76,249001,7984,46464,4224
9.8,1.75,249001,7984,46464,4224
9.85,1.74,249001,7984,46464,4224
9.9,1.73,249001,7984,46464,4224
9.95,1.72,249001,7984,46464,4224
10,1.7,249001,7984,46464,4224
10.05,1.69,249001,7984,46464,4224
10.1,1.68,249001,7984,46464,4224
10.15,1.67,249001,7984,46464,4224
10.2,1.66,249001,7984,46464,4224
10.25,1.65,249001,7984,46464,4224
10.3,1.64,249001,7984,46464,4224
10.35,1.63,249001,7984,46464,4224
10.4,1.62,249001,7984,46464,4224
10.45,1.61,249001,7984,46464,4224
10.5,1.59,249001,7984,46464,4224
10.55,1.58,249001,7984,46464,4224
10.6,1.57,249001,7984,46464,4224
10.65,1.56,249001,7984,46464,4224
10.7,1.55,249001,7984,46464,4224
10.75,1.54,249001,7984,46464,4224
10.8,1.53,249001,7984,46464,4224
10.85,1.52,249001,7984,46464,4224
10.9,1.51,249001,7984,46464,4224
10.95,1.51,249001,7984,46464,4224
11,1.5,249001,7984,46464,4224
11.05,1.49,249001,7984,46464,4224
11.1,1.48,249001,7984,46464,4224
11.15,1.47,249001,7984,46464,4224
11.2,1.46,249001,7984,46464,4224
11.25,1.45,249001,7984,46464,4224
11.3,1.44,249001,7984,46464,4224
11.35,1.43,249001,7984,46464,4224
11.4,1.42,249001,7984,46464,4224
11.45,1.41,249001,7984,46464,4224
11.5,1.41,249001,7984,46464,4224
11.55,1.4,249001,7984,46464,4224
11.6,1.39,249001,7984,46464,4224
11.65,1.38,249001,7984,46464,4224
11.7,1.37,249001,7984,46464,4224
11.75,1.36,249001,7984,46464,4224
11.8,1.36,249001,7984,46464,4224
11.85,1.35,249001,7984,46464,4224
11.9,1.34,249001,7984,46464,4224
11.95,1.33,249001,7984,46464,4224
12,1.32,249001,7984,46464,4224
12.05,1.32,249001,7984,46464,4224
12.1,1.31,249001,7984,46464,4224
12.15,1.3,249001,7984,46464,4224
12.2,1.29,249001,7984,46464,4224
12.25,1.29,249001,7984,46464,4224
12.3,1.28,249001,7984,46464,4224
12.35,1.27,249001,7984,46464,4224
12.4,1.26,249001,7984,46464,4224
12.45,1.26,249001,7984,46464,4224
12.5,1.25,249001,7984,46464,4224
12.55,1.24,249001,7984,46464,4224
12.6,1.24,249001,7984,46464,4224
12.65,1.23,249001,7984,46464,4224
12.7,1.22,249001,7984,46464,4224
12.75,1.21,249001,7984,46464,4224
12.8,1.21,249001,7984,46464,4224
12.85,1.2,249001,7984,46464,4224
12.9,1.19,249001,7984,46464,4224
12.95,1.19,249001,7984,46464,4224
13,1.18,249001,7984,46464,4224
13.05,1.17,249001,7984,46464,4224
13.1,1.17,249001,7984,46464,4224
13.15,1.16,249001,7984,46464,4224
13.2,1.16,249001,7984,46464,4224
13.25,1.15,249001,7984,46464,4224
13.3,1.14,249001,7984,46464,4224
13.35,1.14,249001,7984,46464,4224
13.4,1.13,249001,7984,46464,4224
13.45,1.12,249001,7984,46464,4224
13.5,1.12,249001,7984,46464,4224
13.55,1.11,249001,7984,46464,4224
13.6,1.11,249001,7984,46464,4224
13.65,1.1,249001,7984,46464,4224
13.7,1.09,249001,7984,46464,4224
13.75,1.09,249001,7984,46464,4224
13.8,1.08,249001,7984,46464,4224
13.85,1.08,249001,7984,46464,4224
13.9,1.07,249001,7984,46464,4224
13.95,1.07,249001,7984,46464,4224
14,1.06,249001,7984,46464,4224
14.05,1.05,249001,7984,46464,4224
14.1,1.05,249001,7984,46464,4224
14.15,1.04,249001,7984,46464,4224
14.2,1.04,249001,7984,46464,4224
14.25,1.03,249001,7984,46464,4224
14.3,1.03,249001,7984,46464,4224
14.35,1.02,249001,7984,46464,4224
14.4,1.02,249001,7984,46464,4224
14.45,1.01,249001,7984,46464,4224
14.5,1.01,249001,7984,46464,4224
14.55,1,249001,7984,46464,4224
14.6,1,249001,7984,46464,4224
14.65,0.99,249001,7984,46464,4224
14.7,0.99,249001,7984,46464,4224
14.75,0.98,249001,7984,46464,4224
14.8,0.98,249001,7984,46464,4224
14.85,0.97,249001,7984,46464,4224
14.9,0.97,249001,7984,46464,4224
14.95,0.96,249001,7984,46464,4224
15,0.96,249001,7984,46464,4224
15.05,0.95,249001,7984,46464,4224
15.1,0.95,249001,7984,46464,4224
15.15,0.94,249001,7984,46464,4224
15.2,0.94,249001,7984,46464,4224
15.25,0.93,249001,7984,46464,4224
15.3,0.93,249001,7984,46464,4224
15.35,0.92,249001,7984,46464,4224
15.4,0.92,249001,7984,46464,4224
15.45,0.92,249001,7984,46464,4224
15.5,0.91,249001,7984,46464,4224
15.55,0.91,249001,7984,46464,4224
15.6,0.9,249001,7984,46464,4224
15.65,0.9,249001,7984,46464,4224
15.7,0.89,249001,7984,46464,4224
15.75,0.89,249001,7984,46464,4224
15.8,0.89,249001,7984,46464,4224
15.85,0.88,249001,7984,46464,4224
15.9,0.88,249001,7984,46464,4224
15.95,0.87,249001,7984,46464,4224
16,0.87,249001,7984,46464,4224
16.05,0.86,249001,7984,46464,4224
16.1,0.86,249001,7984,46464,4224
16.15,0.86,249001,7984,46464,4224
16.2,0.85,249001,7984,46464,4224
16.25,0.85,249001,7984,46464,4224
16.3,0.84,249001,7984,46464,4224
16.35,0.84,249001,7984,46464,4224
16.4,0.84,249001,7984,46464,4224
16.45,0.83,249001,7984,46464,4224
16.5,0.83,249001,7984,46464,4224
16.55,0.83,249001,7984,46464,4224
16.6,0.82,249001,7984,46464,4224
16.65,0.82,249001,7984,46464,4224
16.7,0.81,249001,7984,46464,4224
16.75,0.81,249001,7984,46464,4224
16.8,0.81,249001,7984,46464,4224
16.85,0.8,249001,7984,46464,4224
16.9,0.8,249001,7984,46464,4224
16.95,0.8,249001,7984,46464,4224
17,0.79,249001,7984,46464,4224
17.05,0.79,249001,7984,46464,4224
17.1,0.79,249001,7984,46464,4224
17.15,0.78,249001,7984,46464,4224
17.2,0.78,249001,7984,46464,4224
17.25,0.78,249001,7984,46464,4224
17.3,0.77,249001,7984,46464,4224
17.35,0.77,249001,7984,46464,4224
17.4,0.77,249001,7984,46464,4224
17.45,0.76,249001,7984,46464,4224
17.5,0.76,249001,7984,46464,4224
17.55,0.76,249001,7984,46464,4224
17.6,0.75,249001,7984,46464,4224
17.65,0.75,249001,7984,46464,4224
17.7,0.75,249001,7984,46464,4224
17.75,0.74,249001,7984,46464,4224
17.8,0.74,249001,7984,46464,4224
17.85,0.74,249001,7984,46464,4224
17.9,0.73,249001,7984,46464,4224
17.95,0.73,249001,7984,46464,4224
18,0.73,249001,7984,46464,4224
18.05,0.72,249001,7984,46464,4224
18.1,0.72,249001,7984,46464,4224
18.15,0.72,249001,7984,46464,4224
18.2,0.71,249001,7984,46464,4224
18.25,0.71,249001,7984,46464,4224
18.3,0.71,249001,7984,46464,4224
18.35,0.71,249001,7984,46464,4224
18.4,0.7,249001,7984,46464,4224
18.45,0.7,249001,7984,46464,4224
18.5,0.7,249001,7984,46464,4224
18.55,0.69,249001,7984,46464,4224
18.6,0.69,249001,7984,46464,4224
18.65,0.69,249001,7984,46464,4224
18.7,0.69,249001,7984,46464,4224
18.75,0.68,249001,7984,46464,4224
18.8,0.68,249001,7984,46464,4224
18.85,0.68,249001,7984,46464,4224
18.9,0.67,249001,7984,46464,4224
18.95,0.67,249001,7984,46464,4224
19,0.67,249001,7984,46464,4224
19.05,0.67,249001,7984,46464,4224
19.1,0.66,249001,7984,46464,4224
19.15,0.66,249001,7984,46464,4224
19.2,0.66,249001,7984,46464,4224
19.25,0.66,249001,7984,46464,4224
19.3,0.65,249001,7984,46464,4224
19.35,0.65,249001,7984,46464,4224
19.4,0.65,249001,7984,46464,4224
19.45,0.65,249001,7984,46464,4224
19.5,0.64,249001,7984,46464,4224
19.55,0.64,249001,7984,46464,4224
19.6,0.64,249001,7984,46464,4224
19.65,0.63,249001,7984,46464,4224
19.7,0.63,249001,7984,46464,4224
19.75,0.63,249001,7984,46464,4224
19.8,0.63,249001,7984,46464,4224
19.85,0.63,249001,7984,46464,4224
19.9,0.62,249001,7984,46464,4224
19.95,0.62,249001,7984,46464,4224
20,0.62,249001,7984,46464,4224
20.05,0.62,249001,7984,46464,4224
20.1,0.61,249001,7984,46464,4224
20.15,0.61,249001,7984,46464,4224
20.2,0.61,249001,7984,46464,4224
20.25,0.61,249001,7984,46464,4224
20.3,0.6,249001,7984,46464,4224
20.35,0.6,249001,7984,46464,4224
20.4,0.6,249001,7984,46464,4224
20.45,0.6,249001,7984,46464,4224
20.5,0.59,249001,7984,46464,4224
20.55,0.59,249001,7984,46464,4224
20.6,0.59,249001,7984,46464,4224
20.65,0.59,249001,7984,46464,4224
20.7,0.59,249001,7984,46464,4224

